Fast Polar Decoders: Algorithm and Implementation

Polar codes provably achieve the symmetric capacity of a memoryless channel while having an explicit construction. This work aims to increase the throughput of polar decoder hardware by an order of magnitude relative to the state of the art successive-cancellation decoder. We present an algorithm, architecture, and FPGA implementation of a gigabit-per-second polar decoder.

==> data/10gige.dat <==
snr_db  BER	    SER         FER             avg. iter	frames
3.8     2.7108e-05  2.7108e-05  0.00108349      4.3978	350720
4.0	    1.70226e-06 1.70226e-06 6.91859e-05     3.49683         1633280
4.2	    5.5315e-08  5.5315e-08  2.43494e-06     2.9774          41479424
4.3	    8.39961e-09 8.39961e-09 4.08705e-07     2.77351         244675008
4.4	    1.92117e-09 1.92117e-09 1.09851e-07     2.59248         846601920
4.5	    3.77573e-10 3.77573e-10 2.76733e-08     2.43262         1264758400
4.6     5.5653E-11  5.5653E-11  8.0734E-09      2.295062861     6317044224


==> data/pc32kopt.txt <==
snr_db     BER         SER         FER         Avg. Itrs   Frames
3.75000e+00 1.39143e-04 1.39143e-04 6.23158e-03 0.00000e+00 9.50000e+04 
4.00000e+00 5.07420e-07 5.07420e-07 3.73245e-05 0.00000e+00 2.70600e+06
4.25000e+00 5.49104e-10 5.49104e-10 1.37166e-07 0.00000e+00 7.29041e+08 
4.5 6.446041e-12 6.446041e-12 1.049953e-09 0 3809696000

